2M-BELEBELE: Highly Multilingual Speech and American Sign Language Comprehension Dataset

We introduce the first highly multilingual speech and American Sign Language (ASL) comprehension dataset by extending BELEBELE. Our dataset covers 74 spoken languages at the intersection of BELEBELE and FLEURS, and one sign language (ASL). We evaluate 2M-BELEBELE dataset for both 5-shot and zero-shot settings and across languages, the speech comprehension accuracy is ~ 2-3% average lower compared to reading comprehension.

==> emnlp2023-latex/ext-belebele.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}
\usepackage{xspace}
% Remove the "review" option to generate the final version.
\usepackage[review]{EMNLP2023}
%\usepackage{EMNLP2023}
\usepackage{MnSymbol,utfsym,arev}
% Standard package includes
\usepackage{times}
\usepackage{latexsym}
\usepackage{algorithm}
\usepackage{algpseudocode}
% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

\providecommand{\annote}[2]{{\color{#2}
    $\blacktriangleright$\footnotesize\emph{#1}$\blacktriangleleft$}%
}
\providecommand\todo{[\textcolor{red}{TODO}]}
\providecommand\marta[1]{[\textcolor{magenta}{Marta: {#1}}]}
\providecommand\bokai[1]{[\textcolor{brown}{Bokai: {#1}}]}
\providecommand\pierre[1]{[\textcolor{blue}{Pierre: {#1}}]}
\providecommand\belen[1]{[\textcolor{olive}{Belen: {#1}}]}

% This is not strictly necessary and may be commented out.
% However, it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

% This is also not strictly necessary and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.
\usepackage{inconsolata}
\usepackage{graphicx}
\usepackage{booktabs}

\newcommand{\spiritlm}{\textsc{Spiritlm}\xspace}
\newcommand{\llama}{\textsc{Llama}\xspace}
\newcommand{\llamatwobase}{\textsc{Llama-2}\xspace}
\newcommand{\llamathreebase}{\textsc{Llama-3}\xspace}
\newcommand{\llamatwochat}{\textsc{Llama-2-chat}\xspace}
\newcommand{\llamathreechat}{\textsc{Llama-3-chat}\xspace}
\newcommand{\llamatwo}{\textsc{Llama-2}\xspace}
\newcommand{\flores}{\textsc{FLORES-200}\xspace}
\newcommand{\belebele}{\textsc{Belebele}\xspace}
\newcommand{\fleurs}{\textsc{FLEURS}\xspace}
\newcommand{\whisper}{\textsc{Whisper-large-v3}\xspace}
\newcommand{\mfourt}{\textsc{SeamlessM4T}\xspace}

% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}ƒ
%
% and set <dim> to something 5cm or larger.

\title{Extended \belebele: Multilingual Speech Comprehension Dataset}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a separate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{Marta R. Costa-jussà, Bokai Yu, Pierre Andrews and Belen Alastruey \\
FAIR, Meta \\
  \texttt{\{costajussa,bokai, mortimer, alastruey\}@meta.com} \\}

\begin{document}
\maketitle

\begin{abstract}

We introduce the first highly multilingual speech comprehension dataset by extending the \belebele reading comprehension dataset. We provide several versions of our dataset, composed of human and/or synthetic speeches covering 91 and 65 languages, respectively. Moreover, for English, we provide a document-level extension to the original passages by matching the original English article from Wikipedia. We benchmark this extended \belebele dataset. For both 5-shot and zero-shot settings and across languages, the speech comprehension accuracy is  ~20\% average lower compared to reading comprehension accuracy.
\end{abstract}

\section{Introduction}

%From the human perspective, speech comprehension is one of the relevant tasks for assessing communicative competence and it has been investigated in several contexts (e.g. in dialogues \cite{JONGMAN202195} or to qualify communication in classrooms \cite{PRODI2021108239}). Moreover, it has been shown that listening comprehension becomes the dominating influence on reading comprehension starting even in the elementary grades \cite{hogan:2014}.

From the AI perspective, text understanding and generation services are used globally in more than a hundred languages, but the scarcity of labeled data poses a significant challenge to developing functional systems in most languages. %It is expensive to extend them with human annotations.
Although natural language processing (NLP) datasets with extensive language coverage, such as \flores \cite{nllbteam2022language}, are available, they mainly concentrate on machine translation. Multilingual evaluation benchmarks like multilingual question answering \cite{lewis-etal-2020-mlqa,clark-etal-2020-tydi}, natural language inference (NLI) \cite{conneau-etal-2018-xnli}, summarization \cite{hasan-etal-2021-xl,ladhak-etal-2020-wikilingua},%(Ladhak et al., 2020;),
and reasoning datasets \cite{ponti-etal-2020-xcopa, lin-etal-2021-common} collectively cover only about 30 languages. Furthermore, the extension of such datasets to speech is lacking, with the exception of speech translation datasets such as \fleurs \cite{conneau2022fleurs}, which is based on \flores. The recent \belebele benchmark is the first corpus that addresses text reading comprehension for a high number of languages following a multi-way parallel approach \cite{bandarkar2023belebele}. The entire \belebele text statistics are summarized in the table \ref{tab:statistics} (top). Currently, there is no highly-multilingual evaluation dataset for natural language understanding (NLU) which covers speech and text.

The outstanding performance of some machine translation (MT) and text-to-speech (TTS) models has enabled a rise in the number of works using synthetically generated training data. Furthermore, some recent works propose to also use synthetic data for evaluation \cite{ustun2024aya, communication2023seamless, nguyen2024spiritlm, nachmani2023spoken}. This strategy allows researchers to extend datasets to low resource languages and other modalities such as speech. The closest evaluation dataset to our proposal of speech comprehension is the generative QA proposed in \cite{nachmani2023spoken}. The questions are taken from two sources: the WebQuestions dataset created by \citep{berant-etal-2013-semantic} and a new test set called ``LLama Questions''. The dataset covers 300 questions in English.

In this work, we extend the \belebele dataset both at the speech and document-level. By doing so, we create the first highly-multilingual speech comprehension dataset\footnote{Appendix \ref{sec:appendix} specifies language coverage.}. Extended \belebele includes several versions: Speech \belebele v1 which is composed of human speeches covering 91 languages and including between 117 and 900 questions depending on the language; Speech \belebele v2 which is composed of human and synthetic speeches covering 65 languages and 900 questions for each language; and, for English, (Speech) \belebele Document which matches the original English Wikipedia article for all 900 questions. We benchmark the extended \belebele dataset with direct and/or cascaded systems.

\section{\belebele Speech Extension}

\begin{table*}[h!]
    \centering
    \scriptsize
    \begin{tabular}{lll|ll|ll}
\toprule
&\multicolumn{2}{l}{Languages} &\multicolumn{2}{|l}{Passages} & \multicolumn{2}{|l}{Questions} \\
\midrule

\multicolumn{7}{l}{\belebele} \\
&Total Number  & 122 & Distinct Passages& 488 & Distinct Questions & 900\\
&Language Families & 27 & Questions per passage &1-2 & Multiple-choice answers & 4\\
\midrule
\multicolumn{7}{l}{Speech \belebele v1} \\

&Total Number & 91 & Distinct Passages & 64-488 & Distinct Questions & 117-900 \\
&Language Families  & 21 & Questions per passage & 1-2 & Multiple-choice answers & 4\\ 
\midrule
\multicolumn{7}{l}{Speech \belebele v2}\\

&Total Number & 65 & Distinct Passages & 488 & Distinct Questions & 900 \\
&Language Families & 17 &Questions per passage & 1-2 & Multiple-choice answers &  4\\
\bottomrule
    \end{tabular}
    \caption{Statistics for \belebele text and Extended \belebele to human (v1) or human/TTS (v2) speech.\label{tab:statistics}}

\end{table*}


\paragraph{Human speech alignment} Since \belebele uses passages constructed from sentences in the \flores dataset, and \fleurs \cite{conneau2022fleurs} is a human spoken version of a subset of \flores, we extend \belebele to speech by aligning its passages with the speech segments available in \fleurs. This extension can be done without extra human annotation, just by computing alignment between \fleurs and \belebele passages. However, because \fleurs does not cover the entirety of \flores, the alignment does not cover the entire \belebele corpus. There are 91 languages shared between \fleurs and \belebele. However, \fleurs does not cover the same passages of \belebele in all languages, which means that some languages have more speech passages than others.  Almost 50\% of the languages cover 90\% of the distinct passages and questions. Details of passage coverage and intersection across languages are reported in appendix \ref{sec:histogram}.



\section{\belebele Document Extension}

Since \belebele passages are aligned to an English Wikipedia document, we can extend the dataset by using the document instead of the passage. In this case, the context input increases. The number of words (separated by space) is increased on average from 79 to 1,781 (see Table \ref{tab:statistics2} in Appendix \ref{app:multilingualdoc}).
% \bokai{we need to provide statistics on the length of the documents vs length of passages}
To build such extension we proceed as follows. For each Wikipedia URL, we retrieve all the paragraphs contained between  $<p>$ tags.
If the URL does not exist anymore, we replace it with the original \flores passage. This occurs for two passages out of 488. %(4/900)
Appendix \ref{app:multilingualdoc} discusses further multilingual extension. Again, we do Speech \belebele Document by using MMS.



%\belen{do TTS for speech documents}


\section{Experiments}


\paragraph{Data}
We benchmark the Speech \belebele v2 and the (Speech) \belebele Document, and compare them to the original \belebele dataset. We do not include Speech \belebele v1, since the set of covered passages and questions is not comparable to the original \belebele dataset. 
For the document-level experiments, 
we normalize both the passage and Wikipedia text (e.g., removing continuous spaces), then we search the passage in the Wikipedia text, if the passage can not be found in Wikipedia text, we insert the passage into a random position in the Wikipedia paragraphs. This occurs for 28 passages out of 488. %(54/900)
Otherwise, we use the Wikipedia text as it is. Finally, we verify the length of the Wikipedia text.
If the Wikipedia text is approximately longer than the maximal sequence length of systems on which we are benchmarking (e.g. \llamatwochat, 4096 tokens), we randomly drop the paragraphs either from the beginning or ending of the Wikipedia text while keeping the \flores passage. This occurs for 121 passages out of 488.% (225/900 with seed 0)}
%\bokai{any detail to add? }

\begin{figure*}[ht!]
\center
    \includegraphics[width=15cm]{emnlp2023-latex/figures/langperf.png}
    \caption{Speech and Text \belebele accuracy results in 45 languages. We compare \llamatwobase (5-shot), \whisper+\llamatwobase (asr+5-shot), \llamatwochat (zero-shot) and \whisper+\llamatwochat (asr+zero-shot)}
    \label{fig:langperf}
\end{figure*}

\begin{table*}[h!]
    \centering
    \scriptsize
    \begin{tabular}{ccc r r|c| c c | c c}
        \toprule
        \textbf{Dataset} &\textbf{Model} & \textbf{Size} & \textbf{Vocab} & \textbf{AVG} & \textbf{\% $\geq$ 50} & \textbf{\% $\geq$ 70} & \textbf{Eng} & \textbf{non-Eng} \\
        \midrule
        \multicolumn{9}{l}{\emph{5-Shot In-Context Learning (examples in English)}}  \\
        \belebele &\llamatwobase & 70B & 32K & 59.1 & 55.6 & 46.7 & 91.9 &  58.4\\  
         \belebele &\llamathreebase & 70B & 32K &  &  &  &  &  \\  
       
        Speech \belebele v2&\whisper + \llamatwobase & 70B & 32K & 46.8 & 46.7 & 8.9& 77.1 & 46.1 \\
         Speech \belebele v2&\whisper + \llamathreebase & 70B & 32K &  &  &&  &  \\
         Speech \belebele v2&\mfourt + \llamathreebase & 70B & 32K &  &  &&  &  \\
         Speech \belebele v2&\whisper + \llamatwobase & 7B & 32K &  & 0 & 0 & 42.3 &     \\
         Speech \belebele v2&\spiritlm  & 7B & 37K & - & - &- & 26.5 & - \\ 
        \midrule
        \multicolumn{9}{l}{\emph{Zero-Shot}}  \\
        \belebele &\llamatwochat & 70B & 32K & 47.1 & 42.2&  22.2&  81.8&  47.0\\  
         \belebele &\llamathreechat & 70B & 32K & & 99.1& 86.7 & 95.1 &  \\  
        Speech \belebele v2 &\whisper + \llamatwochat  & 70B & 32K & 39.1 & 33.3 & 2.2&  64.7& 38.5 \\ 
         Speech \belebele v2 &\whisper + \llamathreechat  & 70B & 32K & &  & & 69.0 &  \\ 
           Speech \belebele v2&\mfourt + \llamathreechat & 70B & 32K &  &  &&  &  \\
        \midrule
        \multicolumn{9}{l}{\emph{Zero-Shot Document}}  \\
        \belebele Document &\llamatwochat & 70B & 32K & -& -&  -&  82.2&  -\\ 
        \belebele Document &\llamathreechat & 70B & 32K & -& -&  -&  &  -\\ 
          
         Speech \belebele Document &\whisper + \llamatwochat   & 70B & 32K & -& -&  -&77.4 &  -\\  
         Speech \belebele Document &\whisper + \llamathreechat   & 70B & 32K & -& -&  -&&  -\\ 
         Speech \belebele Document &\mfourt + \llamathreebase & 70B & 32K & - & - &-&  & - \\
        \bottomrule
    \end{tabular}
    \caption{ Summary of accuracy results on Extended \belebele compared to \belebele across models and evaluation settings. \% ≥ 50/70 refers to the proportion
of languages for which a given model performs above 50/70\%.      
    \label{table:summary}}    
\end{table*}


\paragraph{Systems} We use the extended \belebele dataset to evaluate the Speech Comprehension task with a cascaded system consisting of first speech recognition (ASR) using the \whisper model \cite{radford2022robust} and \mfourt (corresponding to \textsc{SeamlessM4T-Large v2}) model \cite{communication2023seamless} feeding into the large language model of \llamatwo \cite{touvron2023llama} and \llamathree \footnote{\url{https://ai.meta.com/blog/meta-llama-3/}}. For these systems, we report results on 45 languages at the intersection of MMS and \whisper (see column ASR in table \ref{table:languages} in appendix \ref{sec:appendix}). We also provide results with a unified system, \spiritlm \cite{nguyen2024spiritlm}, which is a multimodal language model that freely
mixes text and speech. Since the size of this model is 7B, we also add a comparison with \llamatwo 7B.  We compare these results to \llamatwo and \llamatwochat using the \belebele text passage or document as input.

% \bokai{provide details on the systems and the evaluation modes, as in the original paper, see below}
\paragraph{5-shot In-Context Learning}
We evaluate \llamatwobase and \spiritlm in the 5-shot setting. We use the same few-shot template as \cite{bandarkar2023belebele}, the few-shot examples are taken randomly from the English training set and they are prompted as \textit{text} format to the model. 

\paragraph{Zero-shot Evaluation}
We evaluate \llamatwochat in the zero-shot setting, we use the same evaluation strategy as in \cite{bandarkar2023belebele}. \spiritlm is not available in chat mode.%, therefore we only test on 5-shot strategy.

For both 5-shot and zero-shot settings, we report the averaged accuracy over 3 runs\footnote{Random seeds: 0, 1, 2.}.

% {\color{red}
% \paragraph{5-shots In-Context Learning}

% We evaluate the pretrained  \llamatwobase in the 5-shots setting. Examples are sampled from the English training set and prompted to the model (following the template \texttt{P: <passage> \textbackslash{n} Q: <question> \textbackslash{n} A: <mc answer 1> \textbackslash{n} B: <mc answer 2> \textbackslash{n}  C: <mc answer 3> \textbackslash{n}  D: <mc answer 4> \textbackslash{n}  Answer: <Correct answer letter>}). We report the average scores over 3-runs. In this setting, we perform prediction by picking the answer within \{A, B, C, D\} that has the highest probability relatively to the others.

% \marta{only the passage is speech, the examples are text, the question and responses are text}

% \paragraph{Zero-shot Evaluation}

% We evaluate \llamatwochat in the zero-shot setting by describing the task in natural language. We present the passage, question, and four possible answers, and instruct the model to provide the letter ``A'', ``B'', ``C'' or ``D ''as the answer. The instructions are given in English for all languages.  We perform post-processing steps and accept answers predicted as e.g. ``(A)'' instead of ``A''.\footnote{For \llamatwochat we additionally remove the prefix ``The correct answer is ''.}

% }





\paragraph{Results} Speech \belebele v2 accuracy results per language compared to \belebele are shown in Figure \ref{fig:langperf}. Difference across settings (5-shot and zero-shot) slightly varies for zero-shot on low-resources which has a lower variation between text and speech \belebele.
Table \ref{table:summary} reports the results' summary. The average drop (~20\%) from direct text to speech task does not vary much between 5-shot and zero-shot strategies or between English and non-English. Note that highest drop between text and speech comprehension comes in the proportion of languages that perform above 70\%. Table \ref{table:summary} additionally reports English results for \spiritlm, a direct multimodal model. One of the reasons \spiritlm may be performing worse is because 5-shot examples are in text, while the passage on the asked question is in speech. Finally, Table \ref{table:summary} reports results on zero-shot (Speech) \belebele Document showing that the accuracy is slightly higher (+0.4) for text, but gains are larger (+12.7) for speech when adding larger context.


%\paragraph{Synthetic vs Human} 

\section{Conclusions}
The Extended \belebele dataset\footnote{Scripts to build the Extended \belebele dataset are available in the \belebele github (blind review)} allows to evaluate speech comprehension in a high amount of languages. Within Extended \belebele, Speech \belebele v1 is purely human spoken and it covers different portions of the \belebele passages for 91 languages; Speech \belebele v2 is a combination of a high proportion of human speech (82\%) complemented with synthetic speeches and it covers 100\% of \belebele passages for 65 languages. Additionally, we report (Speech) \belebele Document extension for English.
 

\section*{Limitations}

%Appendix \ref{sec:impact} reports an analysis of the impact of using TTS instead of human speeches.

While Appendix \ref{sec:impact} reports the impact of using TTS instead of human speeches for building the speech comprehension evaluation dataset, it is only computed on English. Conclusions may vary in other languages. However, we still think that Speech \belebele v2 is valid to extract conclusions on speech comprehension, mainly because it counts on a large proportion (82\%) of human labeled speech.
To solve this limitation, in the mid-term, we plan to release further versions of the extended \belebele with a higher proportion of human labeled speech. 
%Our document extension currently only covers English, in the future we plan to extend it to multiple languages either by aligning Wikipedia articles in other languages or by translating English documents.

%\section*{Acknowledgments}

%Authors want to thank Eduardo Sánchez for early discussions on the project.


% Entries for the entire Anthology, followed by custom entries
\bibliography{anthology,custom}
\bibliographystyle{acl_natbib}

\appendix

\section{Impact of TTS vs Human on Speech \belebele task}
\label{sec:impact}

\begin{table}[h!]
    \centering

    \footnotesize
    \begin{tabular}{ccc}
        \toprule
        &\textbf{Model} & \textbf{English} \\
        \midrule
        \multicolumn{3}{l}{\emph{English Speech \belebele v2}}  \\
        &\whisper + \llamatwochat & 64.7 \\         
        \midrule
        \multicolumn{3}{l}{\emph{TTS \belebele v2}}  \\
        
        &\whisper + \llamatwochat  & 64.7 \\  
        \bottomrule
    \end{tabular}
    \caption{ Comparison on Speech Extended \belebele v2 vs TTS.    
    \label{table:QATTShuman}}
    
\end{table}


%\paragraph{Impact of TTS vs Human on Speech \belebele task} 
To validate the usefulness of the TTS extension on the speech reading comprehension task, we compare %for exactly the same number of passages %(450 out of 488) 
%and questions %(831 out of 900) 
the performance on English Speech \belebele v2 with vs TTS. We do English TTS on the entire English Speech \belebele v2 (488 passages) and we provide results on Table \ref{table:QATTShuman}. We see exactly the same performance. For other languages, conclusions may differ given that TTS and ASR quality varies across languages.
%\marta{update to v2, results 64.7}

\section{\belebele Document extension}
\label{app:multilingualdoc}

Table \ref{tab:statistics2} reports the \belebele Document statistics.

\begin{table}[h!]
    \centering
    \small
    \begin{tabular}{llr}
\toprule
\multicolumn{3}{l}{\belebele} \\
&Max Context Length  & 217 \\
&Average Context Length & 79 \\
\midrule
\multicolumn{3}{l}{\belebele Document} \\
&Max Context Length & 30,108\\
&Average Context Length & 1,773 \\
\bottomrule
    \end{tabular}
    \caption{Statistics for \belebele text and Extended \belebele to documents (length in words)\label{tab:statistics2}}

\end{table}


We could potentially do document extension for non-English languages. But the non-English documents that we match are limited (1472 documents found for only 29 languages, see Figure \ref{fig:histogramdoc}). Because the multilingual \flores passages were not originally extracted from the Wikipedia but translated from English \cite{nllbteam2022language}. Therefore, we left the multilingual document extension for further work.

\begin{figure}[ht!]
\center
    \includegraphics[width=7.5cm]{emnlp2023-latex/figures/histogramdocs.png}
    \caption{Number of languages (y-axis) per \belebele passage (x-axis)}
    \label{fig:histogramdoc}
\end{figure}


\section{Languages}
\label{sec:appendix}

Table \ref{table:languages} reports details on languages covered by FLEURS, TTS and ASR.
\begin{table*}
\small
\begin{tabular}{lllllccc}
    \toprule
    \textbf{Language} & \textbf{Code} & \textbf{Script}  & \textbf{Family} & \fleurs & TTS & ASR\\ \midrule
    Mesopotamian Arabic&acm$\_$Arab&Arab&Afro-Asiatic& & &\\  
Afrikaans&afr$\_$Latn&Latn&Germanic&$\checkmark$& &\\ 
Tosk Albanian&als$\_$Latn&Latn&Paleo-Balkanic& & &\\ 
Amharic&amh$\_$Ethi&Ethi&Afro-Asiatic&$\checkmark$&$\checkmark$& \\
North Levantine Arabic A&apc$\_$Arab&Arab&Afro-Asiatic& & &\\ 
Modern Standard Arabic&arb$\_$Arab&Arab&Afro-Asiatic& & &\\ 
Modern Standard Arabic&arb$\_$Latn&Latn&Afro-Asiatic&$\checkmark$& &\\ 
Najdi Arabic&ars$\_$Arab&Arab&Afro-Asiatic& & &\\ 
Moroccan Arabic&ary$\_$Arab&Arab&Afro-Asiatic& &$\checkmark$& \\
Egyptian Arabic&arz$\_$Arab&Arab&Afro-Asiatic& & &\\ 
Asamesse&asm$\_$Beng&Beng&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
North Azerbaijani&azj$\_$Latn&Latn&Turkic&$\checkmark$& &\\ 
Bambara&bam$\_$Latn&Latn&Mande& &$\checkmark$& \\
Bengali&ben$\_$Beng&Beng&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Bengali&ben$\_$Latn&Latn&Indo-Aryan& & &\\ 
Standard Tibetan&bod$\_$Tibt&Tibt&Sino-Tibetan& &$\checkmark$& \\
Bulgarian&bul$\_$Cyrl&Cyrl&Balto-Slavic&$\checkmark$&$\checkmark$&$\checkmark$\\
Catalan&cat$\_$Latn&Latn&Romance&$\checkmark$&$\checkmark$&$\checkmark$\\
Cebuano&ceb$\_$Latn&Latn&Austronesian&$\checkmark$&$\checkmark$& \\
Czech&ces$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Central Kurdish&ckb$\_$Arab&Arab&Iranian&$\checkmark$& &\\ 
Danish&dan$\_$Latn&Latn&Germanic&$\checkmark$& &\\ 
German&deu$\_$Latn&Latn&Germanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Greek&ell$\_$Grek&Grek&Hellenic&$\checkmark$&$\checkmark$&$\checkmark$\\
English&eng$\_$Latn&Latn&Germanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Estonian&est$\_$Latn&Latn&Uralic&$\checkmark$& &\\ 
Basque&eus$\_$Latn&Latn&Basque& &$\checkmark$& \\
Finish&fin$\_$Latn&Latn&Uralic&$\checkmark$&$\checkmark$&$\checkmark$\\
French&fra$\_$Latn&Latn&Romance&$\checkmark$&$\checkmark$&$\checkmark$\\
Fula&fuv$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Oromo&gaz$\_$Latn&Latn&Afro-Asiatic&$\checkmark$& &\\ 
Guarani&grn$\_$Latn&Latn&Tupian& &$\checkmark$& \\
Gujarati&guj$\_$Gujr&Gujr&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Haitian Creole&hat$\_$Latn&Latn&Atlantic-Congo& &$\checkmark$& \\
Hausa&hau$\_$Latn&Latn&Afro-Asiatic&$\checkmark$&$\checkmark$&($\checkmark$)\\
Hebrew&heb$\_$Hebr&Hebr&Afro-Asiatic&$\checkmark$&$\checkmark$&$\checkmark$\\
Hindi&hin$\_$Deva&Deva&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Hindi&hin$\_$Latn&Latn&Indo-Aryan& & &\\ 
Croatian&hrv$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Hungarian&hun$\_$Latn&Latn&Uralic&$\checkmark$&$\checkmark$&$\checkmark$\\
Armenian&hye$\_$Armn&Armn&Armenian&$\checkmark$& &\\ 
Ibo&ibo$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Ilocano&ilo$\_$Latn&Latn&Austronesian& &$\checkmark$& \\
Indonesian&ind$\_$Latn&Latn&Austronesian&$\checkmark$&$\checkmark$&$\checkmark$\\
Islandic&isl$\_$Latn&Latn&Germanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Italian&ita$\_$Latn&Latn&Romance&$\checkmark$& &\\ 
Javanese&jav$\_$Latn&Latn&Austronesian&$\checkmark$&$\checkmark$&$\checkmark$\\
Japanese&jpn$\_$Jpan&Jpan&Japonic&$\checkmark$& &\\ 
Jingpho&kac$\_$Latn&Latn&Sino-Tibetan& &$\checkmark$& \\
Kannada&kan$\_$Knda&Knda&Dravidian&$\checkmark$&$\checkmark$&$\checkmark$\\
Georgian&kat$\_$Geor&Geor&kartvelian&$\checkmark$& &\\ 
Kashmiri&kaz$\_$Cyrl&Cyrl&Turkic&$\checkmark$&$\checkmark$&$\checkmark$\\
Kabuverdianu&kea$\_$Latn&Latn&Portuguese&$\checkmark$& &\\ 
Mongolian&khk$\_$Cyrl&Cyrl&Mongolic&$\checkmark$& &\\ 
Khmer&khm$\_$Khmr&Khmr&Austroasiatic&$\checkmark$&$\checkmark$& \\
Kinyarwanda&kin$\_$Latn&Latn&Atlantic-Congo& &$\checkmark$& \\
Kyrgyz&kir$\_$Cyrl&Cyrl&Turkic&$\checkmark$&$\checkmark$& \\
Korean&kor$\_$Hang&Hang&Koreanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Lao&lao$\_$Laoo&Laoo&Kra-Dai&$\checkmark$&$\checkmark$&$\checkmark$\\
Lingurian&lin$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Lithuanian&lit$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Ganda&lug$\_$Latn&Latn&Atlantic-Congo&$\checkmark$&$\checkmark$& \\
Luo&luo$\_$Latn&Latn&Nilo-Saharan&$\checkmark$& &\\ 
Standard Latvian&lvs$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Malayam&mal$\_$Mlym&Mlym&Dravidian&$\checkmark$&$\checkmark$&$\checkmark$\\
Marathi&mar$\_$Deva&Deva&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Macedonian&mkd$\_$Cyrl&Cyrl&Balto-Slavic&$\checkmark$& &\\ 
Maltese&mlt$\_$Latn&Latn&Afro-Asiatic&$\checkmark$& &\\ \bottomrule


    \end{tabular}
     \caption*{} 
\end{table*}


\begin{table*}
\small
\begin{tabular}{lllllccc}
    \toprule
    \textbf{Language} & \textbf{Code} & \textbf{Script}  & \textbf{Family} & \fleurs & TTS & ASR\\ \midrule
Maori&mri$\_$Latn&Latn&Austronesian&$\checkmark$& &\\ 
Burmese&mya$\_$Mymr&Mymr&Sino-Tibetan&$\checkmark$&$\checkmark$&$\checkmark$\\
Dutch&nld$\_$Latn&Latn&Germanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Norwegian Bokmal&nob$\_$Latn&Latn&Germanic&$\checkmark$& &\\ 
Nepali&npi$\_$Deva&Deva&Indo-Aryan&$\checkmark$& &\\ 
Nepali&npi$\_$Latn&Latn&Indo-Aryan& & &\\ 
Northern Sotho&nso$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Nyanja&nya$\_$Latn&Latn&Afro-Asiatic&$\checkmark$&$\checkmark$& \\
Odia&ory$\_$Orya&Orya&Indo-Aryan&$\checkmark$&$\checkmark$& \\
Pangasinan&pan$\_$Guru&Guru&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Pashto&pbt$\_$Arab&Arab&Indo-Aryan&$\checkmark$& &\\ 
Western Persian&pes$\_$Arab&Arab&Iranian&$\checkmark$& &\\ 
Plateau Malagasy&plt$\_$Latn&Latn&Austronesian& & &\\ 
Polish&pol$\_$Latn&Latn&Balto-Slavic&$\checkmark$&$\checkmark$&$\checkmark$\\
Portuguese&por$\_$Latn&Latn&Romance&$\checkmark$&$\checkmark$&$\checkmark$\\
Romanian&ron$\_$Latn&Latn&Romance&$\checkmark$&$\checkmark$&$\checkmark$\\
Russian&rus$\_$Cyrl&Cyrl&Balto-Slavic&$\checkmark$&$\checkmark$&$\checkmark$\\
Shan&shn$\_$Mymr&Mymr&Kra-Dai& & &\\ 
Sinhala&sin$\_$Latn&Latn&Indo-Aryan& & &\\ 
Sinhala&sin$\_$Sinh&Sinh&Indo-Aryan& & &\\ 
Slovak&slk$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Slovenian&slv$\_$Latn&Latn&Balto-Slavic&$\checkmark$& &\\ 
Shona&sna$\_$Latn&Latn&Atlantic-Congo&$\checkmark$&$\checkmark$&$\checkmark$\\
Sindhi&snd$\_$Arab&Arab&Indo-Aryan&$\checkmark$& &\\ 
Samoan&som$\_$Latn&Latn&Afro-Asiatic&$\checkmark$&$\checkmark$&$\checkmark$\\
Southern Sotho&sot$\_$Latn&Latn&Atlantic-Congo& & &\\ 
Spanish&spa$\_$Latn&Latn&Romance&$\checkmark$&$\checkmark$&$\checkmark$\\
Serbian&srp$\_$Cyrl&Cyrl&Balto-Slavic&$\checkmark$& &\\ 
Swati &ssw$\_$Latn&Latn&Atlantic-Congo& & &\\ 
Sundanese &sun$\_$Latn&Latn&Austronesian& &$\checkmark$& \\
Swedish&swe$\_$Latn&Latn&Germanic&$\checkmark$&$\checkmark$&$\checkmark$\\
Swahili&swh$\_$Latn&Latn&Atlantic-Congo&$\checkmark$&$\checkmark$&$\checkmark$\\
Tamil&tam$\_$Taml&Taml&Dravidian&$\checkmark$&$\checkmark$&$\checkmark$\\
Telugu&tel$\_$Telu&Telu&Dravidian&$\checkmark$&$\checkmark$&$\checkmark$\\
Tajik&tgk$\_$Cyrl&Cyrl&Iranian&$\checkmark$&$\checkmark$& \\
Tagalog&tgl$\_$Latn&Latn&Austronesian&$\checkmark$&$\checkmark$&$\checkmark$\\
Thai&tha$\_$Thai&Thai&Kra-Dai&$\checkmark$&$\checkmark$&$\checkmark$\\
Tigrinya&tir$\_$Ethi&Ethi&Afro-Asiatic& &$\checkmark$& \\
Tswana&tsn$\_$Latn&Latn&Atlantic-Congo& & &\\ 
Tsonga&tso$\_$Latn&Latn&Afro-Asiatic& &$\checkmark$& \\
Turkish&tur$\_$Latn&Latn&Turkic&$\checkmark$&$\checkmark$&$\checkmark$\\
Ukranian&ukr$\_$Cyrl&Cyrl&Balto-Slavic&$\checkmark$&$\checkmark$&$\checkmark$\\
Urdu&urd$\_$Arab&Arab&Indo-Aryan&$\checkmark$&$\checkmark$&$\checkmark$\\
Urdu&urd$\_$Latn&Latn&Indo-Aryan& & &\\ 
Northen Uzbek&uzn$\_$Latn&Latn&Turkic&$\checkmark$& &\\ 
Vietnamese&vie$\_$Latn&Latn&Austroasiatic&$\checkmark$&$\checkmark$&$\checkmark$\\
Waray&war$\_$Latn&Latn&Austronesian& &$\checkmark$& \\
Wolof&wol$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Xhosa&xho$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ 
Yoruba&yor$\_$Latn&Latn&Atlantic-Congo&$\checkmark$&$\checkmark$&$\checkmark$\\
Chinese&zho$\_$Hans&Hans&Sino-Tibetan&$\checkmark$& &\\ 
Chinese&zho$\_$Hant&Hant&Sino-Tibetan& & &\\ 
Standard Malay&zsm$\_$Latn&Latn&Austronesian&$\checkmark$& &\\ 
Zulu&zul$\_$Latn&Latn&Atlantic-Congo&$\checkmark$& &\\ \bottomrule

    \end{tabular}
     \caption{Languages details. Column \fleurs reports the languages covered by Speech \belebele v1 and column MMS reports the languages covered by Speech \belebele v2. Column ASR shows the languages reported in the experiment section, note that Hausa is covered by \whisper but not for \mfourt. \label{table:languages}} 
\end{table*}

\section{Speech passage coverage details}
\label{sec:histogram}

In Figure \ref{fig:histogram} (top), we can see the histogram of passage coverage per language  and the exact statistics of such alignment in Table \ref{tab:statistics} (Speech \belebele v1). The passage coverage across languages does not overlap in its totality.  To understand and quantify the overlapping of passages we computed the intersection with a given criterion. Figure \ref{fig:histogram} (bottom) shows the intersection computing the overlapping with the algorithm \ref{alg}.


\begin{algorithm}[!t]
\caption{Passages Intersection for \fleurs languages}
\label{alg}
\scriptsize
\begin{algorithmic}[1]
\State initialize a Set $langs$ with all languages.
\Repeat
\State initialize a counter for each language.
\State initialize the list $p$ of passages available for set $langs$.
\ForAll{passages and \textbf{all} $l$ in $langs$}
\If{no speech for $l$ for passage}
\State increment counter for $l$. 
\EndIf
\If{all $langs$ covered by passage}
\State add passage to $p$.
\EndIf
\EndFor
\State remove language with most missing passages from $langs$.
\Until{$langs$ is stable.}
\end{algorithmic}
\end{algorithm}



\begin{figure}[ht!]
\center
    \includegraphics[width=7.5cm]{emnlp2023-latex/figures/histogram.png}
    \includegraphics[width=7.5cm]{emnlp2023-latex/figures/intersection.png}
    \caption{Speech \belebele v1: (top) histogram of languages (y-axis) and passage coverage in percentage (x-axis). (bottom) Intersection of passages (y-axis) related to the number of languages (x-axis)}
    \label{fig:histogram}
\end{figure}


\end{document}

